A learning by confusion approach to characterize phase transitions

Recently, the learning by confusion (LBC) approach has been proposed as a machine learning tool to determine the critical temperature Tc of phase transitions without any prior knowledge of its even approximate value. However, the effectiveness of the method has been demonstrated only for continuous phase transitions, where confusion can result only from a deliberate incorrect labeling of the data and not from the coexistence of different phases. To verify whether the confusion scheme can also be used for discontinuous phase transitions, in this work, we apply the LBC method to three microscopic models, the Blume-Capel, the q-state Potts, and the Falicov-Kimball models, which undergo continuous or discontinuous phase transitions depending on model parameters. With the help of a simple model, we predict that the phase coexistence present in discontinuous phase transitions can make the neural network more confused and thus decrease its performance. However, numerical calculations performed for the models mentioned above indicate that other aspects of this kind of phase transition are more important and can render the LBC method less effective. Nevertheless, we demonstrate that in some cases the same aspects allow us to use the LBC method to identify the order of a phase transition

==> cover.txt <==
Dear Editor,

We are submitting the manuscript entitled "A learning by confusion approach to characterize phase transitions" by Monika Richter-Laskowska, Marcin Kurpas, and Maciej M. Maśka for publication as a regular article in Physical Review B.

The recently proposed Learning by Confusion (LBC) [1] scheme has been successfully applied to study phase transitions in various systems. 
So far it has been used only for continuous phase transitions.
Here, we demonstrate the limits of the LBC scheme when applied to study a second kind of phase transition -  discontinuous phase transitions. 
We propose a simple model predicting that the phase coexistence, a hallmark of discontinuous phase transitions, makes the neural network more "confused".
This, in turn, can render the LBC method inefficient or inaccurate. To verify this hypothesis, we apply the LBC method to three models, the Falicov-Kimball model, the q-state Potts model, and the Blume-Capel model. In these models, depending on the model parameters, continuous or discontinuous phase transitions can occur. This allows us to compare the efficiency of the LBC method for both kinds of phase transitions. In particular, we demonstrate the loss of accuracy of this method in the case of a discontinuous phase transition and discuss the underlying physical mechanism. At the same time, we show that the LBC method can help recognize the type of phase transition, especially when other methods, like those based on the Binder–Challa–Landau cumulant, do not work. 

We believe that our manuscript contains results important enough to meet the criteria for publication in Physical Review B. 

Yours sincerely,
Monika Richter-Laskowska, Marcin Kurpas, Maciej Maśka

[1] E. van Nieuwenburg, Y. Liu, Huber, and S., Learning phase transitions by confusion, Nature Phys. 13, 435–439 (2017).


==> summary_of_changes.txt <==
- added an Acknowledgment to the Wroclaw Centre for Networking and Supercomputing.
